An evaluation of the BALROG and RoboBA algorithms for determining the position of Fermi/GBM GRBs

The Fermi/GBM instrument is a vital source of detections of gamma-ray bursts and has an increasingly important role to play in understanding gravitational-wave transients. In both cases, its impact is increased by accurate positions with reliable uncertainties. We evaluate the RoboBA and BALROG algorithms for determining the position of gamma-ray bursts detected by the Fermi/GBM instrument. We construct a sample of 54 bursts with detections both by Swift/BAT and by Fermi/GBM. We then compare the positions predicted by RoboBA and BALROG with the positions measured by BAT, which we can assume to be the true position. We find that RoboBA and BALROG are similarly precise for bright bursts whose uncertainties are dominated by systematic errors, but RoboBA performs better for faint bursts whose uncertainties are dominated by statistical noise. We further find that the uncertainties in the positions predicted by RoboBA are consistent with the distribution of position errors, whereas BALROG seems to be underestimating the uncertainties by a factor of about two. Additionally, we consider the implications of these results for the follow-up of the optical afterglows of Fermi/GBM bursts. In particular, for the DDOTI wide-field imager we conclude that a single pointing is best. Our sample would allow a similar study to be carried out for other telescopes.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.
